Multi-epoch high-resolution spectroscopy of SN2011fe - Linking the progenitor to its environment

This study attempts to establish a link between the reasonably well known nature of the progenitor of SN2011fe and its surrounding environment. This is done with the aim of enabling the identification of similar systems in the vast majority of the cases, when distance and epoch of discovery do not allow a direct approach. To study the circumstellar environment of SN2011fe we have obtained high-resolution spectroscopy of SN2011fe on 12 epochs, from 8 to 86 days after the estimated date of explosion, targeting in particular at the time evolution of CaII and NaI. Three main absorption systems are identified from CaII and NaI, one associated to the Milky Way, one probably arising within a high-velocity cloud, and one most likely associated to the halo of M101. The Galactic and host galaxy reddening, deduced from the integrated equivalent widths (EW) of the NaI lines are E(B-V)=0.011+/-0.002 and E(B-V)=0.014+/-0.002 mag, respectively. The host galaxy absorption is dominated by a component detected at the same velocity measured from the 21-cm HI line at the projected SN position (~180 km/s). During the ~3 months covered by our observations, its EW changed by 15.6+/-6.5 mA. This small variation is shown to be compatible with the geometric effects produced by therapid SN photosphere expansion coupled to the patchy fractal structure of the ISM. The observed behavior is fully consistent with ISM properties similar to those derived for our own Galaxy, with evidences for structures on scales <100 AU. SN2011fe appears to be surrounded by a "clean" environment. The lack of blue-shifted, time-variant absorption features is fully consistent with the progenitor being a binary system with a main-sequence, or even another degenerate star.

==> abstract.txt <==
CONTEXT
The nearby Type Ia SN2011fe has provided an unprecedented
opportunity to derive some of the properties of the progenitor system,
which is one of the key open problems in the supernova (SN) field.

AIMS 
This study attempts to establish a link between the reasonably well
known nature of the progenitor and its surrounding environment. This
is done with the aim of enabling the identification of similar systems
in the vast majority of the cases, when distance and epoch of
discovery do not allow a direct approach.


METHODS
To study the circumstellar environment of SN2011fe we have obtained
high-resolution spectroscopy of SN2011fe on 12 epochs, from 8 to 86
days after the estimated date of explosion, targeting in particular at
the time evolution of CaII and NaI.

RESULTS
Three main absorption systems are identified from CaII and NaI, one
associated to the Milky Way, one probably arising within a
high-velocity cloud, and one most likely associated to the halo of
M101.  The Galactic and host galaxy reddening, deduced from the
integrated equivalent widths (EW) of the NaI lines are
E_{B-V}=0.011+/-0.002 and E_{B-V}=0.014+/-0.002 mag, respectively. The
host galaxy absorption is dominated by a component detected at the
same velocity measured from the 21-cm HI line at the projected SN
position (~180 \kms).  During the ~3 months covered by our
observations, its EW changed by 15.6+/-6.5 mA. This small variation is
shown to be compatible with the geometric effects produced by the
rapid SN photosphere expansion coupled to the patchy fractal structure
of the ISM. The observed behavior is fully consistent with ISM
properties similar to those derived for our own Galaxy, with evidences
for structures on scales <100 AU.

CONCLUSIONS
SN2011fe appears to be surrounded by a "clean" environment. The lack
of blue-shifted, time-variant absorption features is fully consistent
with the progenitor being a binary system with a main-sequence, or
even another degenerate star.

